Zero-shot Entailment of Leaderboards for Empirical AI Research

We present a large-scale empirical investigation of the zero-shot learning phenomena in a specific recognizing textual entailment (RTE) task category, i.e. the automated mining of leaderboards for Empirical AI Research. The prior reported state-of-the-art models for leaderboards extraction formulated as an RTE task, in a non-zero-shot setting, are promising with above 90% reported performances. However, a central research question remains unexamined: did the models actually learn entailment? Thus, for the experiments in this paper, two prior reported state-of-the-art models are tested out-of-the-box for their ability to generalize or their capacity for entailment, given leaderboard labels that were unseen during training. We hypothesize that if the models learned entailment, their zero-shot performances can be expected to be moderately high as well--perhaps, concretely, better than chance. As a result of this work, a zero-shot labeled dataset is created via distant labeling formulating the leaderboard extraction RTE task.

==> introduction-draft.txt <==
%A plethora of new natural language inference (NLI)1 datasets has been created in recent years (Bowman et al., 2015; Williams et al., 2017; Lai et al., 2017; Khot et al., 2018). However, these datasets do not provide clear insight into what type of reasoning or inference a model may be performing. For example, these datasets cannot be used to evaluate whether competitive NLI models can determine if an event occurred, correctly differentiate between figurative and literal language, or accurately identify and categorize named entities. Consequently, these datasets cannot answer how well sentence representation learning models capture distinct semantic phenomena necessary for general natural language understanding (NLU).

%The central activity around empirical Artificial Intelligence (AI) research includes automated tasks $T$ defined via a dataset $D$ for which machine learning models are developed whose performance can be evaluated by a standard set of evaluation metrics $M$. Pushing the state-of-the-art boundaries in empirical AI research means optimizing the models developed for the tasks in terms of speed, accuracy, or storage. As such researchers in this domain often seem to ask the central question “What’s the state-of-the-art result for task XYZ right now?”\footnote{\url{https://huyenchip.com/2018/10/04/sotawhat.html}} Instead of seeking out the answer buried in the ranked list of documents via a search query made on traditional search engines, researchers instead look for the answer on community-curated Leaderboards such as \url{https://paperswithcode.com/} or \url{https://orkg.org/benchmarks}. These Leaderboards are websites specifically designed to showcase the performance of machine learning models on machine learning task datasets in the form of rankings or performance trend lines. 

%prior work has tested NLI as a model's ability to generalize in different semantic classes of NLP tasks thereby demonstrating its natural language understanding (NLU) capacity. In this work, we restrict the task semantic space as a single class i.e. the inference of leaderboards, but we test the model's ability for NLU based on its capacity to make correct inferences given a set of Leaderboards that were unseen in training. Furthermore differing from all prior work on this problem, the NLI task for Leaderboard extraction uses a paragraph as a context as opposed a single sentence which has been the dominating formulation of NLI.



==> related-work-draft.txt <==
%Textual entailment is defined as a directional relation between two text fragments, called text (t, the entailing text), and hypothesis (h, the entailed text), so that a human being, with common understanding of language and common background knowledge, can infer that h is most likely true on the basis of the content of t.




%Proposed for the first time in 2005, RTE has enjoyed a constantly growing popularity in the NLP community, as it seems to work as a common framework in which to analyze, compare and evaluate different techniques used in NLP applications to deal with semantic inference, a common issue shared by many NLP applications.

%In all the editions of the Challenge, the T-H pairs were created by expert annotators from a number of NLP application settings. In the first campaign the applications considered were Information Retrieval (IR), Comparable Documents (CD), Reading Comprehension (RC), Question Answering (QA), Information Extraction (IE), Machine Translation (MT), and Paraphrase Acquisition (PA). In the following three campaigns they were limited to IE, IR, QA, and Summarization (SUM). In RTE-5 only IE, IR, and QA were considered, and SUM was chosen as the setting for a separate Pilot Search task.

RTE-1,2~\cite{dagan2005pascal,haim2006second}
Information retrieval, comparable documents, reading comprehension, question answering, information extraction, machine translation and paraphrase acquisition

RTE-3~\cite{giampiccolo2007third}
%As in RTE-2, four applications – namely IE, IR, QA and SUM – were considered as settings or contexts for the pairs generation
%The textual entailment recognition task required the participating systems to decide, given two text snippets t and h, whether t entails h. Textual entailment is defined as a directional relation between two text fragments, called text (t, the entailing text), and hypothesis (h, the entailed text), so that a human being, with common understanding of language and common background knowledge, can infer that h is most likely true on the basis of the content of t.
RTE-3 had a small portion of its texts constitute paragraph length differing from pervious tasks which considered texts of only 1 or 2 sentences.

RTE-4~\cite{giampiccolo2008fourth}
%The settings from which the pairs were extracted were Information Extraction, Information Retrieval, Question Answering and Summarization.
%The other major innovation introduced in RTE-4 was the introduction of the three-way judgment (already proposed as a pilot task in 2007) in the main task - entailment, contradiction and unknown.
%Four applications – namely IE, IR, QA and SUM – were considered as settings or contexts for the pairs generation (see below for a detailed description). The length of the H’s was the same as in the past datasets; however, the T’s were generally longer, following the decision taken last year of moving towards real cases where more discourse analysis is required.

RTE-5~\cite{bentivoglififth}
%RTE-5 Main Task remained unchanged, offering both the traditional two-way task and the threeway task introduced in the previous campaign. Moreover, a pilot Search Task was set up, consisting of finding all the sentences in a set of documents that entail a given hypothesis
%First of all, while the length of the Hs was the same as in the past data sets (around 8 words), in the RTE-5 data set Ts were longer, up to 100 words, whereas in RTE-4 the average length was about 40 words
%The settings from which the pairs were manually created by human annotators were Information Extraction (IE), Information Retrieval (IR), and Question Answering (QA). Summarization (SUM) was not considered in this year’s Main Task, as the Pilot Search data sets were entirely based on the Summarization setting.

RTE-6~\cite{bentivoglisixth}
%Textual Entailment is defined as a directional relationship between two text fragments - T, the entailing text and H, the entailed text - so that T entails H if, typically, a human reading T would infer that H is most likely true (Dagan et al., 2006).

%Datasets where the semantic classes of the NLI represented tasks is not clear - SNLI and Multi-NLI. Datasets that specifically recast classes of NLP problems as NLI.



%In the RTE-6 Main Task, given a corpus, a hy-pothesis H, and a set of "candidate" entailing sentences for that H retrieved by Lucene from the corpus, RTE systems are required to identify all the sentences that entail H among the candi-date sentences.


RTE-7~\cite{bentivogli2011seventh}




%which NLI tasks exist?

%The General Language Understanding Evaluation dataset (GLUE)~\cite{wang2018glue} defined a benchmark of nine diverse NLU tasks, covering a broad range of domains, data quantities, and difficulties, as an auxiliary dataset for probing models for understanding of specific linguistic phenomena under the uniform machine learning NLI framework. The nine datasets were categorized under three generic task categories: single-sentence tasks, similarity and paraphrase tasks, and inference tasks. Single-sentence tasks defined as the acceptability problem in the Corpus of Linguistic Acceptability (CoLA)~\cite{warstadt2019neural} over a miscellaneous domain. Or as sentiment classification as defined in the Stanford Sentiment Treebank (SST-2)~\cite{socher2013recursive} over movie reviews. Similarity and paraphrase tasks where paraphrase tasks leverage the  Microsoft Research Paraphrase Corpus (MRPC)~\cite{dolan2005automatically} for the news domain and the Quora Question Pairs (QQP) covering generic online QA. The Semantic Textual Similarity Benchmark (STS-B)~\cite{cer2017semeval} evaluated semantic textual similarity as a corpus covering miscellaneous domains. Inference tasks formulated as the Multi-Genre NLI corpus (MNLI)~\cite{williams2018broad} and Recognizing Textual Entailment (RTE)~\cite{dagan2005pascal,haim2006second,giampiccolo2007third,bentivogli2009fifth}. This genre of tasks also included recasting as NLI versions of SQuAD (QNLI)\cite{rajpurkar2016squad} for the Wikipedia domain and Winograd Schema Challenge (WNLI)~\cite{levesque2012winograd} encapsulating coreference resolution for the fiction books domain. 


%For NLI on Event Factuality (EF), the event factuality annotations from UW~\cite{lee2015event}, MEANTIME~\cite{minard2016meantime}, and Decomp~\cite{rudinger-etal-2018-neural-models} were recasted as NLI. Named Entity Recognition (NER) NLI task was obtained by recasting annotations in the Gronigen Meaning Bank \cite{bos2017groningen} and the ConLL-2003 Shared Task corpus \cite{sang2003introduction}. Gendered Anaphora Resolution (GAR) was recasted from the Winogender schemas dataset \cite{rudinger-etal-2018-gender}. Lexicosyntactic Inference (Lex) as NLI was defined over the VerbCorner \cite{hartshorne2013verbcorner}, Lexicosyntactic Inference MegaVeridicality \cite{white2018role}, and VerbNet \cite{schuler2005verbnet}. Figurative Language (Puns) from \cite{yang-etal-2015-humor} and SemEval 2017 Task 7 \cite{miller-etal-2017-semeval} datasets; Relationship Extraction (RE) from FACC1 \cite{gabrilovich2013facc1}; and finally Subjectivity (Sentiment) NLI was obtained by recasting the corpus by \cite{kotzias2015group}.

==> results-discussion-rough.txt <==
% \begin{table*}[!htb]
% % \begin{table}[!tb]
% % \centering \scriptsize
% % \begin{tabular}{lcccccc}
% \begin{tabular}{lcccccc}
% \hline
% \textbf{}        & \textbf{Macro P} & \textbf{Macro R} & \textbf{Macro F1} & \textbf{Micro P} & \textbf{Micro R} & \textbf{Micro F1} \hline
%                  & \multicolumn{6}{c}{\textsc{orkg}-Leaderboards\textsubscript{Bert}}                                                        \hline
% Fold-1 &  20.1 &	83.4 &	28.9 &	14.1 &	72.9 &	23.6\hline
% Fold-2 & 16.2 &	89 &	24.4 &	10.4 &	81.7 &	18.4     \hline
% Average Fold 1 and Fold 2 &  18.2 &	86.2 &	26.7 &	12.3 &	77.3 &	21.0 \hline

% & \multicolumn{6}{c}{\textsc{orkg}-Leaderboards\textsubscript{XLNet}}
% \hline 
% Fold-1 & 14.3 &	86.6 &	21.9 &	9.2 &	78.1 &	16.5   \hline
% Fold-2 & 14.9 &	86.4 &	22.7 &	10.1 &	76.8 &	17.8   \hline
% Average Fold 1 and Fold 2 &  14.6 &	86.5 &	22.3 &	9.7 &	77.5 &	17.2 \hline
% % \textsc{orkg}-Leaderboards\textsubscript{BigBird} & 87.5 &	88.7 &	86.6 &	93.6 &	85.3 &	89.3  \hline
% \end{tabular}
% \renewcommand\thetable{2 v2}
% \caption{Zero-shot results for the two-best model from \citealt{kabongo2021automated} }
% \label{tab:2 v2}
% \end{table*}




%\begin{table}[t]
%     % \caption{Human evaluation for TTS presented as an average of Likert ratings over annotators and samples.}
%     \caption{Evaluation of zero-shot dataset}
%     \vspace{-2mm}
%     \label{tab:eval_tts}
%     \resizebox{\columnwidth}{!}{%
%     \setlength{\tabcolsep}{6pt}
%     \centering
%     \begin{tabular}[t]{lcccccc}
%     \hline
%                  & \multicolumn{3}{c}{\bf Macro-averaged}& \multicolumn{3}{c}{\bf Micro-averaged} \\
%     \bf Model & P & R & F & P & R & F \\
%         \hline
%       Bert & 18.2 & 86.2 & \textbf{26.7} & 12.3 & 77.3 & \textbf{21.0} \\ % robotic
%       XLNet & 14.6 & 86.5 & 22.3 & 9.7 & 77.5 & 17.2  \\ % a little robotic
%     \hline
% \end{tabular}}%
% \end{table}

% \begin{table}[!tb]
% \centering \scriptsize
% \begin{tabular}{lcccccc}
% \hline
% \textbf{}        & \textbf{Macro P} & \textbf{Macro R} & \textbf{Macro F1} & \textbf{Micro P} & \textbf{Micro R} & \textbf{Micro F1} \\ \hline
%                  & \multicolumn{6}{c}{Average Evaluation Accross 2-fold}                                                                  \\ \hline
% \textsc{orkg}-Leaderboards\textsubscript{Bert} &  \textbf{93.2} &	95.7 &	93.5 &	95.4 &	93.9 &	94.7 \\ \hline
% \textsc{orkg}-Leaderboards\textsubscript{SciBert} & 92.6 &	94.3 &	92.2 &	95.4 &	91.1 &	93.2     \\ \hline
% \textsc{orkg}-Leaderboards\textsubscript{XLNet} & 93.1 &	\textbf{96.4} &	\textbf{93.7} &	95.1 &	\textbf{94.6} &	\textbf{94.8} \\ \hline
% \textsc{orkg}-Leaderboards\textsubscript{BigBird} & \textbf{93.2} &	94.9 &	93.0 &	\textbf{95.7} &	92.4 &	94.0 \\ \hline

% & \multicolumn{6}{c}{Average Evaluation Accross 2-fold (without "Unknown" annotation)} \\
% \hline 
% \textsc{orkg}-Leaderboards\textsubscript{Bert} & 91.3 &	94.4 &	91.8 &	94.8 &	\textbf{93.9} &	\textbf{94.3}      \\ \hline
% \textsc{orkg}-Leaderboards\textsubscript{SciBert} & 90.5 &	92.5 &	90.3 &	94.8 &	90.6 &	92.7    \\ \hline
% \textsc{orkg}-Leaderboards\textsubscript{XLNet} & 91.3 &	\textbf{95.0} &	\textbf{92.0} &	94.3 &	93.5 &	93.9 \\ \hline
% \textsc{orkg}-Leaderboards\textsubscript{BigBird} & \textbf{91.5} &	93.3 &	91.3 &	\textbf{95.2} &	92.2 &	93.6	  \\ \hline
% \end{tabular}
% \renewcommand\thetable{2 v1}
% \caption{Bert$_{512}$, SciBert$_{512}$, XLNet$_{2000}$ and BigBird$_{2000}$ results, trained on the subset of the dataset realeased by~\cite{kabongo2021automated} from the Grobid workflow}
% \label{tab:2 v1}
% \end{table}
